On Process Awareness in Detecting Multi-stage Cyberattacks in Smart Grids

This study delves into the role of process awareness in enhancing intrusion detection within Smart Grids, considering the increasing fusion of ICT in power systems and the associated emerging threats. The research harnesses a co-simulation environment, encapsulating IT, OT, and ET layers, to model multi-stage cyberattacks and evaluate machine learning-based IDS strategies. The key observation is that process-aware IDS demonstrate superior detection capabilities, especially in scenarios closely tied to operational processes, as opposed to IT-only IDS. This improvement is notable in distinguishing complex cyber threats from regular IT activities. The findings underscore the significance of further developing sophisticated IDS benchmarks and digital twin datasets in Smart Grid environments, paving the way for more resilient cybersecurity infrastructures.

==> figures/plantuml_overview.txt <==
@startuml


package "Energy Information Network Infrastructure" {
package "Virtual RTU" {
    class vRTU {
        + CommunicationProtocols
        + LogicalInterface
        + CyberVulnerabilities
    }
}

    class EnergyTechnology { 
     + EnergyGenerationValueChain
     + CustomerPremise
     + GridComponent
  }
    class OperationalTechnology { 
     + SecondaryTechnology
     + IntelligentElectronicDevices
     + RemoteTerminalUnits
   }
    class InformationTechnology {
     + Routers
     + Switches
     + CommMediums
  }
}

package "Simulation Modules" {

package "Intrusion Detection System (IDS)" {
    class IDSComponents {
        + MetaClassifier
        + ProcessAwareness
        + SHAPFramework
    }
}
    class SimulationProcess {
        + Deployment
        + Execution
        + Evaluation
    }
    class AttackSimulation {
        + AttackStrategies
        + Phase1AttackPropagation
        + Phase2AttackCoordination
    }
    class MITREFramework {
        + AttackPatterns
        + Techniques
        + Tactics
    }
}

package "Co-Simulation Implementation" {
package "Co-Simulation Framework" {
    class CoSimulationFramework {
        + PhysicalGrid
        + ICTNetwork
        + GridOperation
    }
}

    class TopologyDefinition {
        + PhysicalEnergyStructure
        + ICTStructure
        + DatapointsMapping
}
    class Scheduler {
        + DatapointExchange
        + DiscreteTimestepSynchro
        + SimulationInterface
 }
    class DataExchange {
        + CrossDomainDataExchange
        + CommunicationData
        + ProcessData
}
    class MosaikFramework {
        + CouplingDifferentSimulators
        + ModularArchitecture
        + DefinedDataStructure
}

}


"Co-Simulation Implementation" --> "Energy Information Network Infrastructure" : integrates
"Co-Simulation Implementation" --> "Simulation Modules" : orchestrates
"Co-Simulation Framework" --> MosaikFramework : executes

EnergyTechnology --> OperationalTechnology : interfaces_with
OperationalTechnology --> InformationTechnology : connects_to

SimulationProcess  --> AttackSimulation : utilizes
AttackSimulation  --> MITREFramework : incorporates

MosaikFramework --> Scheduler : synchronizes
Scheduler --> DataExchange : schedules
DataExchange --> TopologyDefinition : relies_on

"Virtual RTU" --> OperationalTechnology : emulates

"Intrusion Detection System (IDS)" --> AttackSimulation : analyzes

@enduml


==> figures/sankey_generator/arpspoof.tsv <==
BSS-Inverter:73		EMS:ed	0.5588
EMS:73		Solar-Inverter:03	0.5588
BSS-Inverter:9b		EMS:73	0.5588
EMS:73		BSS-Inverter:9b	0.5588
EMS:ed		Solar-Inverter:73	0.5588
Solar-Inverter:03		EMS:73	0.5588
192.168.1.49:00		255.255.255.255:ff	0.2206
EMS:ed		BSS-Inverter:73	0.5588
Solar-Inverter:73		EMS:ed	0.5588
192.168.1.6:25		255.255.255.255:ff	0.0735
192.168.1.8:25		255.255.255.255:ff	0.0735
192.168.1.7:25		255.255.255.255:ff	0.0735
192.168.1.9:25		255.255.255.255:ff	0.0735
192.168.1.5:25		255.255.255.255:ff	0.0735
192.168.1.226:57		192.168.1.255:ff	0.0294
192.168.1.14:6c		all-systems:00	0.0147
BSS-Inverter:9b		239.12.255.253:0c	0.0147
EMS:ed		192.168.1.52:42	0.5988
192.168.1.52:42		EMS:ed	0.5988
EMS:ed		192.168.1.196:95	0.5682
192.168.1.196:95		EMS:ed	0.5988
EMS:ed		192.168.1.33:c3	0.0209
EMS:ed		192.168.1.34:c3	0.0209
EMS:ed		192.168.1.35:c3	0.0209
EMS:ed		192.168.1.65:05	0.0197
192.168.1.65:05		EMS:ed	0.0197
192.168.1.49:00		255.255.255.255:ff	0.0148
192.168.1.33:c3		EMS:ed	0.0105
192.168.1.34:c3		EMS:ed	0.0105
192.168.1.35:c3		EMS:ed	0.0105
192.168.1.226:57		239.255.255.250:7f	0.0031
192.168.1.226:57		192.168.1.255:ff	0.0013
EMS:ed		192.168.1.255:ff	0.0007
192.168.1.1:e5		all-systems:00	0.0006
192.168.1.219:95		igmp:00	0.0005

==> figures/sankey_generator/normal.tsv <==
192.168.1.196:95		EMS:ed	0.5988
EMS:ed		192.168.1.52:42	0.5988
192.168.1.52:42		EMS:ed	0.5988
EMS:ed		192.168.1.196:95	0.5682
BSS-Inverter:9b		EMS:ed	0.0401
192.168.1.240:95		192.168.1.255:ff	0.0219
EMS:ed		192.168.1.33:c3	0.0209
EMS:ed		192.168.1.34:c3	0.0209
EMS:ed		192.168.1.35:c3	0.0209
EMS:ed		BSS-Inverter:9b	0.0200
EMS:ed		192.168.1.65:05	0.0197
192.168.1.65:05		EMS:ed	0.0197
192.168.1.49:00		255.255.255.255:ff	0.0148
EMS:ed		Solar-Inverter:03	0.0107
Solar-Inverter:03		EMS:ed	0.0107
192.168.1.33:c3		EMS:ed	0.0105
192.168.1.34:c3		EMS:ed	0.0105
192.168.1.35:c3		EMS:ed	0.0105
192.168.1.240:95		239.255.255.250:7f	0.0099
192.168.1.5:25		255.255.255.255:ff	0.0050
192.168.1.8:25		255.255.255.255:ff	0.0050
192.168.1.7:25		255.255.255.255:ff	0.0050
192.168.1.9:25		255.255.255.255:ff	0.0050
192.168.1.6:25		255.255.255.255:ff	0.0050
192.168.1.226:57		239.255.255.250:7f	0.0031
192.168.1.83:14		239.255.255.250:7f	0.0025
192.168.1.99:00		192.168.1.255:ff	0.0016
192.168.1.226:57		192.168.1.255:ff	0.0013
BSS-Inverter:9b		239.12.255.253:0c	0.0009
EMS:ed		192.168.1.224:17	0.0009
EMS:ed		192.168.1.255:ff	0.0007
192.168.1.1:e5		all-systems:00	0.0006
192.168.1.220:e3		192.168.1.255:ff	0.0005
192.168.1.14:6c		all-systems:00	0.0005
192.168.1.219:95		igmp:00	0.0005
192.168.1.224:17		192.168.1.255:ff	0.0004
EMS:ed		192.168.1.12:4b	0.0001
192.168.1.12:4b		EMS:ed	0.0001

==> figures/sankey_generator/normal_reduced.tsv <==
192.168.1.196:95		EMS:ed	0.5988
EMS:ed		192.168.1.52:42	0.5988
192.168.1.52:42		EMS:ed	0.5988
EMS:ed		192.168.1.196:95	0.5682
BSS-Inverter:9b		EMS:ed	0.5988
EMS:ed		192.168.1.33:c3	0.0209
EMS:ed		192.168.1.34:c3	0.0209
EMS:ed		192.168.1.35:c3	0.0209
EMS:ed		BSS-Inverter:9b	0.5988
EMS:ed		192.168.1.65:05	0.0197
192.168.1.65:05		EMS:ed	0.0197
192.168.1.49:00		255.255.255.255:ff	0.0148
EMS:ed		Solar-Inverter:03	0.5988
Solar-Inverter:03		EMS:ed	0.5988
192.168.1.33:c3		EMS:ed	0.0105
192.168.1.34:c3		EMS:ed	0.0105
192.168.1.35:c3		EMS:ed	0.0105
192.168.1.226:57		239.255.255.250:7f	0.0031
192.168.1.226:57		192.168.1.255:ff	0.0013
BSS-Inverter:9b		239.12.255.253:0c	0.0009
EMS:ed		192.168.1.255:ff	0.0007
192.168.1.1:e5		all-systems:00	0.0006
192.168.1.219:95		igmp:00	0.0005
